The physical drivers of the atomic hydrogen-halo mass relation

We use SHARK, a semi-analytic galaxy formation model, to investigate the physical processes involved in dictating the shape, scatter and evolution of the HI-halo mass relation at $0\leq z \leq 2$. We compare SHARK with HI clustering and spectral stacking of the HI-halo mass relation derived from observations finding excellent agreement with the former and a deficiency of HI in SHARK at $M_{\rm vir}\approx 10^{12-13} M_{\odot}$ in the latter, but otherwise great agreement below and above that mass threshold. In SHARK, we find that the HI mass increases with the halo mass up to a critical mass of $\approx 10^{11.8} M_{\odot}$; between $\sim 10^{11.8}-10^{13}M_{\odot}$, the scatter in the relation increases by 0.7 dex and the HI mass decreases with the halo mass on average; at $M_{\rm vir} \geq 10^{13} M_{\odot}$, the HI content continues to increase with halo mass. We find that the critical halo mass of $\approx 10^{12} M_{\odot}$ is largely set by feedback from Active Galactic Nuclei (AGN), and the exact shape and scatter of the HI-halo mass relation around that mass is extremely sensitive to how AGN feedback is modelled, with other physical processes playing a less significant role. We determine the main secondary parameters responsible for the scatter of the HI-halo mass relation, namely the halo spin parameter at $M_{\rm vir}\leq 10^{11.8} M_{\odot}$, and the fractional contribution from substructure to the total halo mass for $M_{\rm vir}\geq 10^{13} M_{\odot}$. The scatter at $10^{11.8}<M_{\rm vir}<10^{13} M_{\odot}$ is best described by the black-hole-to-stellar mass ratio of the central galaxy, reflecting the AGN feedback relevance. We present a numerical model to populate dark matter-only simulations with HI at $0\leq z \leq 2$ based solely on halo parameters that are measurable in such simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
